On a Refinement-Free Calder\'on Multiplicative Preconditioner for the Electric Field Integral Equation

We present a Calder\'on preconditioner for the electric field integral equation (EFIE), which does not require a barycentric refinement of the mesh and which yields a Hermitian, positive definite (HPD) system matrix allowing for the usage of the conjugate gradient (CG) solver. The resulting discrete equation system is immune to the low-frequency and the dense-discretization breakdown and, in contrast to existing Calder\'on preconditioners, no second discretization of the EFIE operator with Buffa-Christiansen (BC) functions is necessary. This preconditioner is obtained by leveraging on spectral equivalences between (scalar) integral operators, namely the single layer and the hypersingular operator known from electrostatics, on the one hand, and the Laplace-Beltrami operator on the other hand. Since our approach incorporates Helmholtz projectors, there is no search for global loops necessary and thus our method remains stable on multiply connected geometries. The numerical results demonstrate the effectiveness of this approach for both canonical and realistic (multi-scale) problems.

==> Results/Elsevier_CubeTorus_Freq_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
CubeTorus-Level1;1e-30;288;0.41935396259358243;2.384620366564061;548664488756841100;166.43630020882543;166.43630020882483;321.3026546653314
CubeTorus-Level1;1e-20;288;0.41935396259358243;2.384620366564061;416590458749992700;166.4363002088253;166.43630020882532;321.302654665323
CubeTorus-Level1;1e-10;288;0.41935396259358243;2.384620366564061;1547279828620602400;166.43630020882443;166.4363002088253;321.3026546653212
CubeTorus-Level1;1;288;0.41935396259358243;2.384620366564061;772070733406064900;166.4363002088257;166.43630020882486;321.30265466532853
CubeTorus-Level1;1e3;288;0.41935396259358243;2.384620366564061;463803422703.8773;166.43630027727494;166.43630027436868;321.3026547004539
CubeTorus-Level1;1e4;288;0.41935396259358243;2.384620366564061;4637991992.854737;166.43630705372857;166.43630676314504;321.30265817820145
CubeTorus-Level1;1e5;288;0.41935396259358243;2.384620366564061;46379912.25420102;166.43698469802032;166.43695563971932;321.30300595580485
CubeTorus-Level1;1e6;288;0.41935396259358243;2.384620366564061;463796.05863310496;166.50474067021653;166.50183467823;321.3378221374354
CubeTorus-Level1;1e7;288;0.41935396259358243;2.384620366564061;4634.799061183515;173.17223202732214;172.87835213344826;325.21753705532853


==> Results/Elsevier_Sphere_Freq_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
SphereR1h04;1e-30;252;0.41734030268383737;2.396126119546057;257261946912761660;3.7623342686903305;5.121312769956522;189.1139865957912
SphereR1h04;1e-20;252;0.41734030268383737;2.396126119546057;422044704118254700;3.7623342686903443;5.121312769956515;189.11398659578978
SphereR1h04;1e-10;252;0.41734030268383737;2.396126119546057;260472237449410750;3.7623342686903456;5.121312769956528;189.1139865957925
SphereR1h04;1;252;0.41734030268383737;2.396126119546057;239358732749428900;3.762334268690343;5.121312769956534;189.11398659578668
SphereR1h04;1e3;252;0.41734030268383737;2.396126119546057;245390055021.30173;3.7623342700698332;5.121312767607697;189.1139866135957
SphereR1h04;1e4;252;0.41734030268383737;2.396126119546057;2453917423.374371;3.7623344066405218;5.121312535075015;189.11398837669873
SphereR1h04;1e5;252;0.41734030268383737;2.396126119546057;24539167.453367505;3.7623480639125333;5.121289282187876;189.1141646873156
SphereR1h04;1e6;252;0.41734030268383737;2.396126119546057;245390.32540303605;3.7637158084421514;5.118967195254267;189.13179876736427
SphereR1h04;1e7;252;0.41734030268383737;2.396126119546057;2452.555615947799;3.9175967120334825;4.690848406861362;190.91450701661074


==> Results/NewCalderon_RCS_SphereR1h01_F1.0e-25.csv <==
theta;phi;eabs_rcs_mie;eabs_rcs_30;eabs_rcs_31;eabs_rcs_100
0;0;-651.8179151366741;-651.828805555165;-651.8288118095411;-651.8288590956666
7.200000000000017;0;-651.8408056337113;-651.8516957810516;-651.8517019270921;-651.8517460552341
14.399999999999975;0;-651.9098422847192;-651.9207316055733;-651.9207374213998;-651.9207783823509
21.59999999999999;0;-652.0261462234363;-652.0370341218779;-652.037039369394;-652.0370771024677
28.79999999999995;0;-652.1916755494971;-652.2025613566648;-652.2025657686344;-652.2026001563182
35.999999999999964;0;-652.4093748788712;-652.420257811465;-652.4202610749302;-652.4202919327489
43.19999999999998;0;-652.6834197617649;-652.6942988647754;-652.694300598174;-652.6943276578214
50.39999999999994;0;-653.0196038887586;-653.0304779514917;-653.0304776711081;-653.0305005532692
57.599999999999774;0;-653.4259563147759;-653.4368237407452;-653.436820808728;-653.4368389789471
64.79999999999968;0;-653.9137531074983;-653.9246117012649;-653.9246052404649;-653.9246179352212
72.00000000000016;0;-654.499251281371;-654.5100978768302;-654.5100866222924;-654.5100927188712
79.20000000000006;0;-655.2068505039557;-655.2176802654383;-655.2176622851813;-655.217660056225
86.39999999999996;0;-656.0753599979332;-656.0861649726077;-656.0861370892928;-656.0861236942275
93.59999999999987;0;-657.1719320208159;-657.1826977161799;-657.1826541398087;-657.182624423172
100.79999999999976;0;-658.628678402114;-658.6393739434791;-658.6393023394069;-658.639245377608
107.99999999999967;0;-660.76888048887;-660.7794192426657;-660.7792850019058;-660.7791702955346
115.20000000000014;0;-664.8735767735984;-664.8834816490746;-664.8830942100461;-664.8827543688152
122.40000000000003;0;-668.0367481426945;-668.0498386112982;-668.0507242247837;-668.0514985386494
129.59999999999994;0;-662.1982021972267;-662.2097040110633;-662.2099545694324;-662.2101681179823
136.79999999999984;0;-659.9810679200395;-659.9923457960786;-659.992506866122;-659.9926381839947
143.99999999999974;0;-658.6790040863707;-658.6901948835928;-658.6903211578235;-658.6904178581008
151.19999999999965;0;-657.8234084491497;-657.8345547077879;-657.8346631852775;-657.8347396969481
158.39999999999955;0;-657.2464012221994;-657.2575220340519;-657.257620343636;-657.2576827344899
165.60000000000002;0;-656.8709609486489;-656.8820669290344;-656.8821593123746;-656.8822104878006
172.79999999999993;0;-656.6581643348787;-656.6692624610404;-656.6693517060633;-656.6693930256378


==> Results/NewCalderon_RCS_SphereR1h01_F1.0e6.csv <==
theta;phi;eabs_rcs_mie;eabs_rcs_30;eabs_rcs_31;eabs_rcs_100
0;0;-31.81809151620852;-31.828982769540225;-31.828989054013206;-31.829035870083953
7.200000000000017;0;-31.84098206310294;-31.85187305351434;-31.85187922967343;-31.851922971694073
14.399999999999975;0;-31.91001902589462;-31.92090921431971;-31.92091506030181;-31.92095572281162
21.59999999999999;0;-32.02632403835641;-32.03721284478319;-32.03721812242626;-32.037255650126
28.79999999999995;0;-32.191856081199155;-32.20274285213604;-32.202747293996275;-32.20278157668527
35.999999999999964;0;-32.409561115709906;-32.42044508256509;-32.42044837526342;-32.42047923816304
43.19999999999998;0;-32.68361664592681;-32.69449686773114;-32.69449862898002;-32.69452581658866
50.39999999999994;0;-33.01981917095059;-33.03069445054143;-33.03069419546749;-33.030717345518255
57.599999999999774;0;-33.42620183708728;-33.437070591406105;-33.437067680376934;-33.43708628152878
64.79999999999968;0;-33.91404686128602;-33.924906909015284;-33.924900462163656;-33.92491378311212
72.00000000000016;0;-34.49962095056624;-34.51046914188822;-34.51045789005055;-34.51046485471787
79.20000000000006;0;-35.20734008176821;-35.21817160221444;-35.21815360663457;-35.21815255872186
86.39999999999996;0;-36.07604344776405;-36.08685037606864;-36.08682244774308;-36.086810662791244
93.59999999999987;0;-37.17294553570514;-37.18371343327088;-37.18366975981698;-37.18364229201824
100.79999999999976;0;-38.63031315857411;-38.641011257486184;-38.64093945289403;-38.64088581994845
107.99999999999967;0;-40.771953840701684;-40.782495761567546;-40.78236105250812;-40.782251970937224
115.20000000000014;0;-44.88259091713006;-44.892500093838656;-44.89211065384184;-44.89178510637202
122.40000000000003;0;-48.01577635550493;-48.028848342632344;-48.0297326177361;-48.03047218362819
129.59999999999994;0;-42.19210633170587;-42.203606572596904;-42.203857667289675;-42.20406293854997
136.79999999999984;0;-39.97704899200964;-39.98832685152537;-39.98848837322426;-39.98861494060962
143.99999999999974;0;-38.67577897377406;-38.68697032506376;-38.68709699574866;-38.687190373828464
151.19999999999965;0;-37.820581054877096;-37.83172816021934;-37.83183700153654;-37.831910989081116
158.39999999999955;0;-37.24379631193359;-37.25491814120465;-37.25501679481261;-37.2550771907114
165.60000000000002;0;-36.868483292266376;-36.87959039189533;-36.8796831073879;-36.87973268149043
172.79999999999993;0;-36.65575312342712;-36.66685242372761;-36.66694199453407;-36.666982033117215


==> Results/New_CTorus_Freq_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
CubeTorus-Level1;1e-30;288;0.41935396259358243;2.384620366564061;0;166.43630020882543;166.43630020882483;321.3026546653314
CubeTorus-Level1;1e-20;288;0.41935396259358243;2.384620366564061;0;166.4363002088253;166.43630020882532;321.302654665323
CubeTorus-Level1;1e-10;288;0.41935396259358243;2.384620366564061;0;166.43630020882443;166.4363002088253;321.3026546653212
CubeTorus-Level1;1;288;0.41935396259358243;2.384620366564061;0;166.4363002088257;166.43630020882486;321.30265466532853
CubeTorus-Level1;1e3;288;0.41935396259358243;2.384620366564061;0;166.43630027727494;166.43630027436868;321.3026547004539
CubeTorus-Level1;1e4;288;0.41935396259358243;2.384620366564061;0;166.43630705372857;166.43630676314504;321.30265817820145
CubeTorus-Level1;1e5;288;0.41935396259358243;2.384620366564061;0;166.43698469802032;166.43695563971932;321.30300595580485
CubeTorus-Level1;1e6;288;0.41935396259358243;2.384620366564061;0;166.50474067021653;166.50183467823;321.3378221374354
CubeTorus-Level1;1e7;288;0.41935396259358243;2.384620366564061;0;173.17223202732214;172.87835213344826;325.21753705532853


==> Results/New_CubeTorus_Cond_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
CubeTorus-Level0;1e6;72;0.8387079251871643;1.1923101832820313;0;148.39950752796767;148.3944770745706;69.59301534855238
CubeTorus-Level1;1e6;288;0.41935396259358243;2.384620366564061;0;166.50474067021653;166.50183467823;321.3378221374354
CubeTorus-Level2;1e6;1152;0.20967698129679152;4.769240733128115;0;178.36357944007742;178.36061128175405;1471.869759977102
CubeTorus-Level3;1e6;4608;0.10483849064839576;9.53848146625623;0;185.8991914574889;185.89753251644586;6908.35431895682


==> Results/New_Sphere_Cond_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
SphereR1h08;1e6;60;0.8047086909718973;1.2426857212045728;0;3.2973875394835943;4.927347647803091;56.93757827735643
SphereR1h04;1e6;252;0.41734030268383737;2.396126119546057;0;3.7637158084421514;5.118967195254267;189.13179876736427
SphereR1h02;1e6;1104;0.20177323782793363;4.9560586466515;0;4.142966626034068;5.75637716871128;888.2562618131332
SphereR1h01;1e6;4371;0.10184105034281783;9.819223158380586;0;4.17398280445531;5.786020666814516;3994.5571907293415


==> Results/New_Sphere_Freq_sindex.csv <==
mesh;f;N;h;sindex;0;30;31;100
SphereR1h04;1e-30;252;0.41734030268383737;2.396126119546057;0;3.7623342686903305;5.121312769956522;189.1139865957912
SphereR1h04;1e-20;252;0.41734030268383737;2.396126119546057;0;3.7623342686903443;5.121312769956515;189.11398659578978
SphereR1h04;1e-10;252;0.41734030268383737;2.396126119546057;0;3.7623342686903456;5.121312769956528;189.1139865957925
SphereR1h04;1;252;0.41734030268383737;2.396126119546057;0;3.762334268690343;5.121312769956534;189.11398659578668
SphereR1h04;1e3;252;0.41734030268383737;2.396126119546057;0;3.7623342700698332;5.121312767607697;189.1139866135957
SphereR1h04;1e4;252;0.41734030268383737;2.396126119546057;0;3.7623344066405218;5.121312535075015;189.11398837669873
SphereR1h04;1e5;252;0.41734030268383737;2.396126119546057;0;3.7623480639125333;5.121289282187876;189.1141646873156
SphereR1h04;1e6;252;0.41734030268383737;2.396126119546057;0;3.7637158084421514;5.118967195254267;189.13179876736427
SphereR1h04;1e7;252;0.41734030268383737;2.396126119546057;0;3.9175967120334825;4.690848406861362;190.91450701661074

